A Phase-Space Geometric Measure of Magic in Qubit Systems

Magic -- the resource enabling quantum computational advantage beyond stabilizer circuits -- has a clean phase-space characterization in odd prime dimensions that qubits notoriously lack. We study C(rho), the l_1 distance from a state's discrete Wigner function to the stabilizer polytope, and determine its exact geometry. For a single qubit with Bloch vector r we prove the closed form C = max(0, ||r||_1 - 1)/2, so the maximum is (sqrt(3)-1)/2, attained at the eight face states. For products of single-qubit states, C(rho_1 x ... x rho_n) <= prod_i (1 + C(rho_i)) - 1, with equality whenever every factor has Bloch sign product r_x r_y r_z <= 0; this includes the exact tensor powers ((1+sqrt(3))/2)^n - 1 and the exact maximum of C over fully separable n-qubit states. Because no discrete Wigner function for qubits is Clifford covariant, any such measure is frame dependent, and we identify which of its features are not. For a single qubit there are exactly two valid frames up to phase-space translation and C is identical on both. Pauli-covariant two-qubit frames number 2048 up to translation, and across them the ratio C(rho_Rx)/C(rho_Ry) takes the values 1/2, 1 and 2. In every one of these frames some stabilizer state has negative Wigner entries, a consequence of the Mermin-Peres square, so the two-qubit bound Gamma >= 1 + C/2 against the robustness of magic Gamma is frame independent. Within the Wootters frame we prove integer values 1, 2, 1 of the tightness ratio kappa := (Gamma-1)/C for three families in the two-qubit repetition codespace, with explicit certificates. For n-qubit GHZ phase states we prove Gamma = |sin phi| + |cos phi| for all n and C >= 2^(floor(n/2)-1) (|sin phi| + |cos phi| - 1), tight for n = 2 and, by exact linear programming, for n = 3, 4, so kappa decays exponentially. Finally, C is not a magic monotone, so it cannot replace Gamma in distillation bounds.

==> FIGURES_NEEDED.txt <==
Figures required — generate from Magic_measure.ipynb:
  figures/fig_wigner_ry.png   — Cell 46: Wigner heatmap for RY(pi/3) state
  figures/fig_wigner_rx.png   — Cell 45: Wigner heatmap for RX(pi/3) state
  figures/fig_kappa_nb.png    — C(θ), Γ(θ)−1, κ(θ) vs θ for Ry and Rx families
  figures/fig_noise_nb.png    — κ-rigidity under depolarizing noise
  figures/fig_pca_nb.png      — PCA of Wigner vectors for 3 families

Already provided:
  figures/fig_logical_bloch.png — Logical Bloch sphere with octahedron and orbits

Compile: pdflatex -> bibtex -> pdflatex -> pdflatex
Class: plain article (to switch to Quantum journal, replace \documentclass with
       \documentclass[a4paper,twocolumn]{quantumarticle} after adding quantumarticle.cls)

